Can flare loops contribute to the white-light emission of stellar superflares ?

Since the discovery of stellar superflares by Kepler satellite, these extremely energetic events have been studied in analogy to solar flares. Their white-light (WL) continuum emission has been interpreted as being produced by heated ribbons. In this paper we compute the WL emission from overlying flare loops depending on their density and temperature and show that, under conditions expected during superflares, the continuum brightening due to extended loop arcades can significantly contribute to stellar flux detected by Kepler. This requires electron densities in the loops $10^{12} - 10^{13}$ cm$^{-3}$ or higher. We show that such densities, exceeding those typically present in solar flare loops, can be reached on M-dwarf and solar-type superflare stars with large starspots and much stronger magnetic fields. Quite importantly, the WL radiation of loops is not very sensitive to their temperature and thus both cool as well as hot loops may contribute. We show that the WL intensity emergent from optically-thin loops is lower than the blackbody radiation from flare ribbons, but the contribution of loops to total stellar flux can be quite important due to their significant emitting areas. This new scenario for interpreting superflare emission suggests that the observed WL flux is due to a mixture of the ribbon and loop radiation and can be even loop-dominated during the gradual phase of superflares.

==> 00README.txt <==
nohypertex






